Hardware-Triggered Backdoors

Machine learning models are routinely deployed on a wide range of computing hardware. Although such hardware is typically expected to produce identical results, differences in its design can lead to small numerical variations during inference. In this work, we show that these variations can be exploited to create backdoors in machine learning models. The core idea is to shape the model's decision function such that it yields different predictions for the same input when executed on different hardware. This effect is achieved by locally moving the decision boundary close to a target input and then refining numerical deviations to flip the prediction on selected hardware. We empirically demonstrate that these hardware-triggered backdoors can be created reliably across common GPU accelerators. Our findings reveal a novel attack vector affecting the use of third-party models, and we investigate different defenses to counter this threat.

==> includes/tikz/data/efficientnet-input-perturb.dat <==
0 1 0
1.0 0.3755087890625 0.008519386933739334
2.0 0.369861328125 0.008510776384263268
3.0 0.359701171875 0.008312928063635604
4.0 0.33576171875 0.007182477944669178
5.0 0.1395625 0.003454549815636031
6.0 0.0119697265625 0.0004397643765370641

==> includes/tikz/data/efficientnet-multitarget.dat <==
1 1.0
2 0.983
3 0.8989999999999998
4 0.697
5 0.4109999999999999

==> includes/tikz/data/efficientnet-sample.dat <==
0.0 -0.0003811701899394393
0.0014104372821748257 -0.0003811701899394393
0.0028208745643496513 -0.0003811701899394393
0.004231311846524477 -0.0003811701899394393
0.005641749128699303 -0.0003811701899394393
0.007052186410874128 -0.2486182600259781
0.008462623693048954 -0.2486182600259781
0.009873060509562492 -0.2486182600259781
0.011283498257398605 -0.2486182600259781
0.012693936005234718 -0.2486182600259781
0.014104372821748257 -0.2486182600259781
0.015514809638261795 -0.2486182600259781
0.016925247386097908 0.07528111338615417
0.01833568513393402 0.07528111338615417
0.019746121019124985 0.07528111338615417
0.021156558766961098 0.07528111338615417
0.02256699651479721 0.07528111338615417
0.023977434262633324 0.07528111338615417
0.025387872010469437 0.07528111338615417
0.0267983078956604 0.07528111338615417
0.028208745643496513 -0.4991423785686493
0.029619183391332626 -0.4991423785686493
0.03102961927652359 -0.4991423785686493
0.03244005888700485 -0.4991423785686493
0.033850494772195816 -0.2934057414531708
0.03526093065738678 -0.2934057414531708
0.03667137026786804 -0.2934057414531708
0.038081806153059006 -0.2934057414531708
0.03949224203824997 -0.2934057414531708
0.04090268164873123 0.040975794196128845
0.042313117533922195 0.040975794196128845
0.04372355714440346 0.040975794196128845
0.04513399302959442 0.040975794196128845
0.046544428914785385 -0.5041928887367249
0.04795486852526665 -0.5041928887367249
0.04936530441045761 -0.5041928887367249
0.05077574402093887 -0.5041928887367249
0.05218617990612984 -0.5041928887367249
0.0535966157913208 -0.5041928887367249
0.05500705540180206 0.25519344210624695
0.05641749128699303 0.25519344210624695
0.05782792717218399 0.25519344210624695
0.05923836678266525 0.25519344210624695
0.060648802667856216 0.28540119528770447
0.06205923855304718 0.28540119528770447
0.06346967816352844 0.28540119528770447
0.0648801177740097 0.28540119528770447
0.06629054993391037 0.28540119528770447
0.06770098954439163 0.28540119528770447
0.0691114291548729 0.9595959782600403
0.07052186131477356 0.9595959782600403
0.07193230092525482 0.9595959782600403
0.07334274053573608 0.9595959782600403
0.07475317269563675 0.5091480612754822
0.07616361230611801 0.5091480612754822
0.07757405191659927 0.5091480612754822
0.07898448407649994 0.5091480612754822
0.0803949236869812 0.5091480612754822
0.08180536329746246 0.5091480612754822
0.08321580290794373 0.5091480612754822
0.08462623506784439 -0.0458357147872448
0.08603667467832565 -0.0458357147872448
0.08744711428880692 -0.0458357147872448
0.08885754644870758 -0.0458357147872448
0.09026798605918884 0.7034496068954468
0.0916784256696701 0.7034496068954468
0.09308885782957077 0.7034496068954468
0.09449929744005203 0.7034496068954468
0.0959097370505333 0.7034496068954468
0.09732016921043396 0.8082714080810547
0.09873060882091522 0.8082714080810547
0.10014104843139648 0.8082714080810547
0.10155148804187775 0.8082714080810547
0.10296192020177841 0.1593291461467743
0.10437235981225967 0.1593291461467743
0.10578279942274094 0.1593291461467743
0.1071932315826416 0.1593291461467743
0.10860367119312286 0.1593291461467743
0.11001411080360413 0.1593291461467743
0.11142454296350479 0.4336763918399811
0.11283498257398605 0.4336763918399811
0.11424542218446732 0.4336763918399811
0.11565585434436798 0.4336763918399811
0.11706629395484924 0.5305889248847961
0.1184767335653305 0.5305889248847961
0.11988716572523117 0.5305889248847961
0.12129760533571243 0.5305889248847961
0.1227080449461937 0.5305889248847961
0.12411847710609436 0.5305889248847961
0.12552891671657562 0.6864874958992004
0.12693935632705688 0.6864874958992004
0.12834979593753815 0.6864874958992004
0.1297602355480194 0.6864874958992004
0.13117066025733948 0.592338502407074
0.13258109986782074 0.592338502407074
0.133991539478302 0.592338502407074
0.13540197908878326 0.592338502407074
0.13681241869926453 0.592338502407074
0.1382228583097458 0.592338502407074
0.13963329792022705 0.592338502407074
0.14104372262954712 0.446540892124176
0.14245416224002838 0.446540892124176
0.14386460185050964 0.446540892124176
0.1452750414609909 0.446540892124176
0.14668548107147217 0.446540892124176
0.14809592068195343 0.446540892124176
0.1495063453912735 0.446540892124176
0.15091678500175476 0.446540892124176
0.15232722461223602 0.446540892124176
0.15373766422271729 0.446540892124176
0.15514810383319855 0.446540892124176
0.1565585434436798 0.446540892124176
0.15796896815299988 0.446540892124176
0.15937940776348114 0.446540892124176
0.1607898473739624 0.22793976962566376
0.16220028698444366 0.22793976962566376
0.16361072659492493 0.22793976962566376
0.1650211662054062 0.22793976962566376
0.16643160581588745 0.22793976962566376
0.16784203052520752 0.8927958607673645
0.16925247013568878 0.8927958607673645
0.17066290974617004 0.8927958607673645
0.1720733493566513 0.8927958607673645
0.17348378896713257 0.8927958607673645
0.17489422857761383 0.8927958607673645
0.1763046532869339 0.8927958607673645
0.17771509289741516 0.8927958607673645
0.17912553250789642 0.8927958607673645
0.18053597211837769 0.8927958607673645
0.18194641172885895 0.8927958607673645
0.1833568513393402 0.7943586707115173
0.18476729094982147 0.7943586707115173
0.18617771565914154 0.7943586707115173
0.1875881552696228 0.7236515879631042
0.18899859488010406 0.7236515879631042
0.19040903449058533 0.7236515879631042
0.1918194741010666 0.7236515879631042
0.19322991371154785 0.7236515879631042
0.19464033842086792 0.7236515879631042
0.19605077803134918 -0.14131884276866913
0.19746121764183044 -0.14131884276866913
0.1988716572523117 -0.14131884276866913
0.20028209686279297 -0.14131884276866913
0.20169253647327423 -0.14131884276866913
0.2031029760837555 -0.14131884276866913
0.20451340079307556 -0.14131884276866913
0.20592384040355682 -0.14131884276866913
0.20733428001403809 -0.14131884276866913
0.20874471962451935 -0.14131884276866913
0.2101551592350006 -0.14131884276866913
0.21156559884548187 0.30665141344070435
0.21297602355480194 0.30665141344070435
0.2143864631652832 0.30665141344070435
0.21579690277576447 0.669430136680603
0.21720734238624573 0.669430136680603
0.218617781996727 0.669430136680603
0.22002822160720825 0.669430136680603
0.22143864631652832 0.669430136680603
0.22284908592700958 0.669430136680603
0.22425952553749084 0.93015056848526
0.2256699651479721 0.93015056848526
0.22708040475845337 0.93015056848526
0.22849084436893463 0.93015056848526
0.2299012839794159 0.93015056848526
0.23131170868873596 0.93015056848526
0.23272214829921722 0.93015056848526
0.2341325879096985 0.93015056848526
0.23554302752017975 0.93015056848526
0.236953467130661 0.93015056848526
0.23836390674114227 0.93015056848526
0.23977433145046234 1.0
0.2411847710609436 1.0
0.24259521067142487 1.0
0.24400565028190613 0.5925290584564209
0.2454160898923874 0.5925290584564209
0.24682652950286865 0.5925290584564209
0.24823695421218872 0.5925290584564209
0.24964739382266998 0.5925290584564209
0.25105783343315125 0.5925290584564209
0.2524682879447937 0.5761387348175049
0.25387871265411377 0.5761387348175049
0.25528913736343384 0.5761387348175049
0.2566995918750763 0.5761387348175049
0.25811001658439636 0.5761387348175049
0.2595204710960388 0.5761387348175049
0.2609308958053589 0.5761387348175049
0.26234132051467896 0.5761387348175049
0.2637517750263214 0.5761387348175049
0.2651621997356415 0.5761387348175049
0.26657265424728394 0.5761387348175049
0.267983078956604 0.6147322058677673
0.26939353346824646 0.6147322058677673
0.27080395817756653 0.6147322058677673
0.2722143828868866 0.2304173856973648
0.27362483739852905 0.2304173856973648
0.2750352621078491 0.2304173856973648
0.2764457166194916 0.2304173856973648
0.27785614132881165 0.2304173856973648
0.2792665958404541 0.2304173856973648
0.28067702054977417 0.4636935293674469
0.28208744525909424 0.4636935293674469
0.2834978997707367 0.4636935293674469
0.28490832448005676 0.4636935293674469
0.2863187789916992 0.4636935293674469
0.2877292037010193 0.4636935293674469
0.28913962841033936 0.4636935293674469
0.2905500829219818 0.4636935293674469
0.2919605076313019 0.4636935293674469
0.29337096214294434 0.4636935293674469
0.2947813868522644 0.4636935293674469
0.29619184136390686 0.43358108401298523
0.29760226607322693 0.43358108401298523
0.299012690782547 0.43358108401298523
0.30042314529418945 0.42853060364723206
0.3018335700035095 0.42853060364723206
0.303244024515152 0.42853060364723206
0.30465444922447205 0.42853060364723206
0.3060649037361145 0.42853060364723206
0.30747532844543457 0.42853060364723206
0.30888575315475464 0.42853060364723206
0.3102962076663971 0.4368210434913635
0.31170663237571716 0.4368210434913635
0.3131170868873596 0.4368210434913635
0.3145275115966797 0.4368210434913635
0.31593793630599976 0.4368210434913635
0.3173483908176422 0.4368210434913635
0.3187588155269623 0.4368210434913635
0.32016927003860474 0.4368210434913635
0.3215796947479248 0.4368210434913635
0.32299014925956726 0.4368210434913635
0.32440057396888733 0.4368210434913635
0.3258109986782074 0.4152849316596985
0.32722145318984985 0.4152849316596985
0.3286318778991699 0.4152849316596985
0.3300423324108124 0.5062893033027649
0.33145275712013245 0.5062893033027649
0.3328632116317749 0.5062893033027649
0.33427363634109497 0.5062893033027649
0.33568406105041504 0.5062893033027649
0.3370945155620575 0.4706498980522156
0.33850494027137756 0.4706498980522156
0.33991539478302 0.4706498980522156
0.3413258194923401 0.4706498980522156
0.34273627400398254 0.4706498980522156
0.3441466987133026 0.4706498980522156
0.3455571234226227 0.4706498980522156
0.34696757793426514 0.4706498980522156
0.3483780026435852 0.4706498980522156
0.34978845715522766 0.4706498980522156
0.35119888186454773 0.4706498980522156
0.3526093065738678 0.48561081290245056
0.35401976108551025 0.48561081290245056
0.3554301857948303 0.48561081290245056
0.3568406403064728 0.43481990694999695
0.35825106501579285 0.43481990694999695
0.3596615195274353 0.43481990694999695
0.36107194423675537 0.43481990694999695
0.36248236894607544 0.43481990694999695
0.3638928234577179 0.43481990694999695
0.36530324816703796 0.44825613498687744
0.3667137026786804 0.44825613498687744
0.3681241273880005 0.44825613498687744
0.36953458189964294 0.44825613498687744
0.370945006608963 0.44825613498687744
0.3723554313182831 0.44825613498687744
0.37376588582992554 0.44825613498687744
0.3751763105392456 0.44825613498687744
0.37658676505088806 0.44825613498687744
0.37799718976020813 0.44825613498687744
0.3794076144695282 0.44825613498687744
0.38081806898117065 0.5757575631141663
0.3822284936904907 0.5757575631141663
0.3836389482021332 0.5757575631141663
0.38504937291145325 0.7662473917007446
0.3864598274230957 0.7662473917007446
0.38787025213241577 0.7662473917007446
0.38928067684173584 0.7662473917007446
0.3906911313533783 0.7662473917007446
0.39210155606269836 0.7662473917007446
0.3935120105743408 0.7271774411201477
0.3949224352836609 0.7271774411201477
0.39633288979530334 0.7271774411201477
0.3977433145046234 0.7271774411201477
0.3991537392139435 0.7271774411201477
0.40056419372558594 0.7271774411201477
0.401974618434906 0.7271774411201477
0.40338507294654846 0.7271774411201477
0.40479549765586853 0.7271774411201477
0.406205952167511 0.7271774411201477
0.40761637687683105 0.7271774411201477
0.4090268015861511 0.4171907901763916
0.4104372560977936 0.4171907901763916
0.41184768080711365 0.4171907901763916
0.4132581353187561 0.1610444039106369
0.41466856002807617 0.1610444039106369
0.41607898473739624 0.1610444039106369
0.4174894392490387 0.1610444039106369
0.41889986395835876 0.1610444039106369
0.4203103184700012 0.1610444039106369
0.4217207431793213 0.5267772078514099
0.42313119769096375 0.5267772078514099
0.4245416224002838 0.5267772078514099
0.4259520471096039 0.5267772078514099
0.42736250162124634 0.5267772078514099
0.4287729263305664 0.5267772078514099
0.43018338084220886 0.5267772078514099
0.43159380555152893 0.5267772078514099
0.4330042600631714 0.5267772078514099
0.43441468477249146 0.5267772078514099
0.4358251094818115 0.5267772078514099
0.437235563993454 0.6093005537986755
0.43864598870277405 0.6093005537986755
0.4400564432144165 0.6093005537986755
0.4414668679237366 0.33066514134407043
0.44287729263305664 0.33066514134407043
0.4442877471446991 0.33066514134407043
0.44569817185401917 0.33066514134407043
0.4471086263656616 0.33066514134407043
0.4485190510749817 0.33066514134407043
0.44992950558662415 0.19506384432315826
0.4513399302959442 0.19506384432315826
0.4527503550052643 0.19506384432315826
0.45416080951690674 0.19506384432315826
0.4555712342262268 0.19506384432315826
0.45698168873786926 0.19506384432315826
0.45839211344718933 0.19506384432315826
0.4598025679588318 0.19506384432315826
0.46121299266815186 0.19506384432315826
0.4626234173774719 0.19506384432315826
0.4640338718891144 0.19506384432315826
0.46544429659843445 0.5206784605979919
0.4668547511100769 0.5206784605979919
0.468265175819397 0.5206784605979919
0.46967560052871704 0.4870402216911316
0.4710860550403595 0.4870402216911316
0.47249647974967957 0.4870402216911316
0.473906934261322 0.4870402216911316
0.4753173589706421 0.4870402216911316
0.47672781348228455 0.4870402216911316
0.4781382381916046 0.4688393473625183
0.4795486629009247 0.4688393473625183
0.48095911741256714 0.4688393473625183
0.4823695421218872 0.4688393473625183
0.48377999663352966 0.4688393473625183
0.48519042134284973 0.4688393473625183
0.4866008758544922 0.4688393473625183
0.48801130056381226 0.4688393473625183
0.4894217252731323 0.4688393473625183
0.4908321797847748 0.4688393473625183
0.49224260449409485 0.4688393473625183
0.4936530590057373 0.31379836797714233
0.4950634837150574 0.31379836797714233
0.49647390842437744 0.31379836797714233
0.4978843629360199 0.645797610282898
0.49929478764533997 0.645797610282898
0.5007051825523376 0.645797610282898
0.5021156668663025 0.645797610282898
0.5035260915756226 0.645797610282898
0.5049365162849426 0.645797610282898
0.5063469409942627 0.7960739731788635
0.5077573657035828 0.7960739731788635
0.5091678500175476 0.7960739731788635
0.5105782747268677 0.7960739731788635
0.5119886994361877 0.7960739731788635
0.5133991241455078 0.7960739731788635
0.5148095488548279 0.7960739731788635
0.5162200331687927 0.7960739731788635
0.5176304578781128 0.7960739731788635
0.5190408825874329 0.7960739731788635
0.5204513072967529 0.7960739731788635
0.521861732006073 0.6923956274986267
0.5232722163200378 0.6923956274986267
0.5246826410293579 0.6923956274986267
0.526093065738678 0.6695254445075989
0.527503490447998 0.6695254445075989
0.5289139747619629 0.6695254445075989
0.530324399471283 0.6695254445075989
0.531734824180603 0.6695254445075989
0.5331452488899231 0.6695254445075989
0.5345556735992432 0.7631980180740356
0.535966157913208 0.7631980180740356
0.5373765826225281 0.7631980180740356
0.5387870073318481 0.7631980180740356
0.5401974320411682 0.7631980180740356
0.5416078567504883 0.7631980180740356
0.5430183410644531 0.7631980180740356
0.5444287657737732 0.7631980180740356
0.5458391904830933 0.7631980180740356
0.5472496151924133 0.7631980180740356
0.5486600399017334 0.7631980180740356
0.5500705242156982 0.557366132736206
0.5514809489250183 0.557366132736206
0.5528913736343384 0.557366132736206
0.5543017983436584 0.6813417077064514
0.5557122826576233 0.6813417077064514
0.5571227073669434 0.6813417077064514
0.5585331320762634 0.6813417077064514
0.5599435567855835 0.6813417077064514
0.5613539814949036 0.6813417077064514
0.5627644658088684 0.6813417077064514
0.5641748905181885 0.3192300498485565
0.5655853152275085 0.3192300498485565
0.5669957399368286 0.3192300498485565
0.5684061646461487 0.3192300498485565
0.5698166489601135 0.3192300498485565
0.5712270736694336 0.3192300498485565
0.5726374983787537 0.3192300498485565
0.5740479230880737 0.3192300498485565
0.5754584074020386 0.3192300498485565
0.5768688321113586 0.3192300498485565
0.5782792568206787 0.3192300498485565
0.5796896815299988 0.3192300498485565
0.5811001062393188 0.3192300498485565
0.5825105905532837 0.3192300498485565
0.5839210152626038 0.39632171392440796
0.5853314399719238 0.39632171392440796
0.5867418646812439 0.39632171392440796
0.588152289390564 0.39632171392440796
0.5895627737045288 0.39632171392440796
0.5909731984138489 0.42786353826522827
0.592383623123169 0.42786353826522827
0.593794047832489 0.42786353826522827
0.5952044725418091 0.42786353826522827
0.5966149568557739 0.42786353826522827
0.598025381565094 0.42786353826522827
0.5994358062744141 0.42786353826522827
0.6008462309837341 0.42786353826522827
0.602256715297699 0.42786353826522827
0.603667140007019 0.6876310110092163
0.6050775647163391 0.6876310110092163
0.6064879894256592 0.3048408627510071
0.6078984141349792 0.3048408627510071
0.6093088984489441 0.3048408627510071
0.6107193231582642 0.6340765953063965
0.6121297478675842 0.6340765953063965
0.6135401725769043 0.6340765953063965
0.6149505972862244 0.6340765953063965
0.6163610816001892 0.6340765953063965
0.6177715063095093 0.6340765953063965
0.6191819310188293 0.773013174533844
0.6205923557281494 0.773013174533844
0.6220027804374695 0.773013174533844
0.6234132647514343 0.773013174533844
0.6248236894607544 0.773013174533844
0.6262341141700745 0.773013174533844
0.6276445388793945 0.773013174533844
0.6290550231933594 0.773013174533844
0.6304654479026794 0.773013174533844
0.6318758726119995 0.7053554654121399
0.6332862973213196 0.7053554654121399
0.6346967220306396 0.5704212188720703
0.6361072063446045 0.5704212188720703
0.6375176310539246 0.5704212188720703
0.6389280557632446 0.5161997079849243
0.6403384804725647 0.5161997079849243
0.6417489051818848 0.5161997079849243
0.6431593894958496 0.5161997079849243
0.6445698142051697 0.5161997079849243
0.6459802389144897 0.5161997079849243
0.6473906636238098 0.7657709121704102
0.6488010883331299 0.7657709121704102
0.6502115726470947 0.7657709121704102
0.6516219973564148 0.7657709121704102
0.6530324220657349 0.7657709121704102
0.6544428467750549 0.7657709121704102
0.6558533310890198 0.7657709121704102
0.6572637557983398 0.7657709121704102
0.6586741805076599 0.7657709121704102
0.66008460521698 0.6314084529876709
0.6614950299263 0.6314084529876709
0.6629055142402649 0.6356965899467468
0.664315938949585 0.6356965899467468
0.665726363658905 0.6356965899467468
0.6671367883682251 0.6319801807403564
0.6685472130775452 0.6319801807403564
0.66995769739151 0.6319801807403564
0.6713681221008301 0.6319801807403564
0.6727785468101501 0.6319801807403564
0.6741889715194702 0.6319801807403564
0.6755993962287903 0.5587955117225647
0.6770098805427551 0.5587955117225647
0.6784203052520752 0.5587955117225647
0.6798307299613953 0.5587955117225647
0.6812411546707153 0.5587955117225647
0.6826516389846802 0.5587955117225647
0.6840620636940002 0.5587955117225647
0.6854724884033203 0.5587955117225647
0.6868829131126404 0.5587955117225647
0.6882933378219604 0.7842576503753662
0.6897038221359253 0.7842576503753662
0.6911142468452454 0.6129216551780701
0.6925246715545654 0.6129216551780701
0.6939350962638855 0.6129216551780701
0.6953455209732056 0.6827710866928101
0.6967560052871704 0.6827710866928101
0.6981664299964905 0.6827710866928101
0.6995768547058105 0.6827710866928101
0.7009872794151306 0.6827710866928101
0.7023977041244507 0.6827710866928101
0.7038081884384155 0.6474175453186035
0.7052186131477356 0.6474175453186035
0.7066290378570557 0.6474175453186035
0.7080394625663757 0.6474175453186035
0.7094499468803406 0.6474175453186035
0.7108603715896606 0.6474175453186035
0.7122707962989807 0.6474175453186035
0.7136812210083008 0.6474175453186035
0.7150916457176208 0.6474175453186035
0.7165021300315857 0.8500095009803772
0.7179125547409058 0.8500095009803772
0.7193229794502258 0.7186964154243469
0.7207334041595459 0.7186964154243469
0.722143828868866 0.7186964154243469
0.7235543131828308 0.763865053653717
0.7249647378921509 0.763865053653717
0.726375162601471 0.763865053653717
0.727785587310791 0.763865053653717
0.7291960716247559 0.763865053653717
0.7306064963340759 0.763865053653717
0.732016921043396 0.6507527828216553
0.7334273457527161 0.6507527828216553
0.7348377704620361 0.6507527828216553
0.736248254776001 0.6507527828216553
0.737658679485321 0.6507527828216553
0.7390691041946411 0.6507527828216553
0.7404795289039612 0.6507527828216553
0.7418899536132812 0.6507527828216553
0.7433004379272461 0.6507527828216553
0.7447108626365662 0.6897274851799011
0.7461212873458862 0.6897274851799011
0.7475317120552063 0.7373737096786499
0.7489421367645264 0.7373737096786499
0.7503526210784912 0.7373737096786499
0.7517630457878113 0.7036401629447937
0.7531734704971313 0.7036401629447937
0.7545838952064514 0.7036401629447937
0.7559943795204163 0.7036401629447937
0.7574048042297363 0.7036401629447937
0.7588152289390564 0.7036401629447937
0.7602256536483765 0.6628549695014954
0.7616360783576965 0.6628549695014954
0.7630465626716614 0.6628549695014954
0.7644569873809814 0.6628549695014954
0.7658674120903015 0.6628549695014954
0.7672778367996216 0.6628549695014954
0.7686882615089417 0.6628549695014954
0.7700987458229065 0.6628549695014954
0.7715091705322266 0.6628549695014954
0.7729195952415466 0.7717743515968323
0.7743300199508667 0.7717743515968323
0.7757404446601868 0.6689537167549133
0.7771509289741516 0.6689537167549133
0.7785613536834717 0.6689537167549133
0.7799717783927917 0.7006860971450806
0.7813822031021118 0.7006860971450806
0.7827926874160767 0.7006860971450806
0.7842031121253967 0.7006860971450806
0.7856135368347168 0.7006860971450806
0.7870239615440369 0.7006860971450806
0.7884343862533569 0.7119306325912476
0.7898448705673218 0.7119306325912476
0.7912552952766418 0.7119306325912476
0.7926657199859619 0.7119306325912476
0.794076144695282 0.7119306325912476
0.795486569404602 0.7119306325912476
0.7968970537185669 0.7119306325912476
0.798307478427887 0.7119306325912476
0.799717903137207 0.7119306325912476
0.8011283278465271 0.7404230833053589
0.8025387525558472 0.7404230833053589
0.803949236869812 0.6756241917610168
0.8053596615791321 0.6756241917610168
0.8067700862884521 0.6756241917610168
0.8081805109977722 0.7670097351074219
0.8095909953117371 0.7670097351074219
0.8110014200210571 0.7670097351074219
0.8124118447303772 0.7670097351074219
0.8138222694396973 0.7670097351074219
0.8152326941490173 0.7670097351074219
0.8166431784629822 0.6875357627868652
0.8180536031723022 0.6875357627868652
0.8194640278816223 0.6875357627868652
0.8208744525909424 0.6875357627868652
0.8222848773002625 0.6875357627868652
0.8236953616142273 0.6875357627868652
0.8251057863235474 0.6875357627868652
0.8265162110328674 0.6875357627868652
0.8279266357421875 0.6875357627868652
0.8293370604515076 0.6153993010520935
0.8307475447654724 0.6153993010520935
0.8321579694747925 0.6485610604286194
0.8335683941841125 0.6485610604286194
0.8349788188934326 0.6485610604286194
0.8363893032073975 0.7502382397651672
0.8377997279167175 0.7502382397651672
0.8392101526260376 0.7502382397651672
0.8406205773353577 0.7502382397651672
0.8420310020446777 0.7502382397651672
0.8434414863586426 0.7502382397651672
0.8448519110679626 0.732037365436554
0.8462623357772827 0.732037365436554
0.8476727604866028 0.732037365436554
0.8490831851959229 0.732037365436554
0.8504936695098877 0.732037365436554
0.8519040942192078 0.732037365436554
0.8533145189285278 0.732037365436554
0.8547249436378479 0.732037365436554
0.856135368347168 0.732037365436554
0.8575458526611328 0.7629121541976929
0.8589562773704529 0.7629121541976929
0.860366702079773 0.7712978720664978
0.861777126789093 0.7712978720664978
0.8631876111030579 0.7712978720664978
0.8645980358123779 0.754621684551239
0.866008460521698 0.754621684551239
0.8674188852310181 0.754621684551239
0.8688293099403381 0.754621684551239
0.870239794254303 0.754621684551239
0.871650218963623 0.754621684551239
0.8730606436729431 0.7479512095451355
0.8744710683822632 0.7479512095451355
0.8758814930915833 0.7479512095451355
0.8772919774055481 0.7479512095451355
0.8787024021148682 0.7479512095451355
0.8801128268241882 0.7479512095451355
0.8815232515335083 0.7479512095451355
0.8829336762428284 0.7479512095451355
0.8843441605567932 0.7479512095451355
0.8857545852661133 0.7849247455596924
0.8871650099754333 0.7849247455596924
0.8885754346847534 0.7623403668403625
0.8899859189987183 0.7623403668403625
0.8913963437080383 0.7623403668403625
0.8928067684173584 0.8107489943504333
0.8942171931266785 0.8107489943504333
0.8956276178359985 0.8107489943504333
0.8970381021499634 0.8107489943504333
0.8984485268592834 0.8107489943504333
0.8998589515686035 0.8107489943504333
0.9012693762779236 0.7747284173965454
0.9026798009872437 0.7747284173965454
0.9040902853012085 0.7747284173965454
0.9055007100105286 0.7747284173965454
0.9069111347198486 0.7747284173965454
0.9083215594291687 0.7747284173965454
0.9097319841384888 0.7747284173965454
0.9111424684524536 0.7747284173965454
0.9125528931617737 0.7747284173965454
0.9139633178710938 0.7876881957054138
0.9153737425804138 0.7876881957054138
0.9167842268943787 0.7835906147956848
0.9181946516036987 0.7835906147956848
0.9196050763130188 0.7835906147956848
0.9210155010223389 0.765866219997406
0.9224259257316589 0.765866219997406
0.9238364100456238 0.765866219997406
0.9252468347549438 0.765866219997406
0.9266572594642639 0.765866219997406
0.928067684173584 0.765866219997406
0.929478108882904 0.7850199937820435
0.9308885931968689 0.7850199937820435
0.932299017906189 0.7850199937820435
0.933709442615509 0.7850199937820435
0.9351198673248291 0.7850199937820435
0.936530351638794 0.7850199937820435
0.937940776348114 0.7850199937820435
0.9393512010574341 0.7850199937820435
0.9407616257667542 0.7850199937820435
0.9421720504760742 0.7843529582023621
0.9435825347900391 0.7843529582023621
0.9449929594993591 0.7843529582023621
0.9464033842086792 0.7843529582023621
0.9478138089179993 0.7843529582023621
0.9492242336273193 0.7741566896438599
0.9506347179412842 0.7741566896438599
0.9520451426506042 0.7741566896438599
0.9534555673599243 0.7741566896438599
0.9548659920692444 0.7741566896438599
0.9562764167785645 0.7741566896438599
0.9576869010925293 0.7685344219207764
0.9590973258018494 0.7685344219207764
0.9605077505111694 0.7685344219207764
0.9619181752204895 0.7685344219207764
0.9633286595344543 0.7685344219207764
0.9647390842437744 0.7685344219207764
0.9661495089530945 0.7685344219207764
0.9675599336624146 0.7685344219207764
0.9689703583717346 0.7685344219207764
0.9703808426856995 0.7684391140937805
0.9717912673950195 0.7684391140937805
0.9732016921043396 0.766914427280426
0.9746121168136597 0.766914427280426
0.9760225415229797 0.766914427280426
0.9774330258369446 0.7686296701431274
0.9788434505462646 0.7686296701431274
0.9802538752555847 0.7686296701431274
0.9816642999649048 0.7686296701431274
0.9830747246742249 0.7686296701431274
0.9844852089881897 0.7686296701431274
0.9858956336975098 0.7686296701431274
0.9873060584068298 0.7682484984397888
0.9887164831161499 0.7682484984397888
0.9901269674301147 0.7682484984397888
0.9915373921394348 0.7682484984397888
0.9929478168487549 0.7682484984397888
0.994358241558075 0.7682484984397888
0.995768666267395 0.7682484984397888
0.9971791505813599 0.7684391140937805
0.9985895752906799 0.7684391140937805
1.0 0.7684391140937805

==> includes/tikz/data/resnet-input-perturb.dat <==
0 1 0
1.0 0.4939963107638889 0.009831734262392958
2.0 0.4675607638888889 0.009700394442283258
3.0 0.43518229166666667 0.009190006953687404
4.0 0.3557638888888889 0.00704445366445637
5.0 0.09885308159722223 0.0018273307883141649
6.0 0.009641927083333333 0.00023613554385559213

==> includes/tikz/data/resnet-multitarget.dat <==
1 0.9
2 0.877
3 0.7380000000000001
4 0.49400000000000005
5 0.24299999999999997

==> includes/tikz/data/resnet-sample.dat <==
0.0 -1.0
0.01315789483487606 -1.0
0.02631578966975212 -1.0
0.03947368264198303 -1.0
0.05263157933950424 -1.0
0.06578947603702545 0.0014077897649258375
0.07894736528396606 0.0014077897649258375
0.09210526198148727 0.0014077897649258375
0.10526315867900848 -0.270295649766922
0.1184210553765297 -0.270295649766922
0.1315789520740509 -0.270295649766922
0.14473684132099152 -0.270295649766922
0.15789473056793213 -0.20319099724292755
0.17105263471603394 -0.20319099724292755
0.18421052396297455 -0.20319099724292755
0.19736842811107635 -0.30126699805259705
0.21052631735801697 -0.30126699805259705
0.22368420660495758 -0.30126699805259705
0.2368421107530594 -0.30126699805259705
0.25 -0.30126699805259705
0.2631579041481018 -0.434068500995636
0.2763157784938812 -0.434068500995636
0.28947368264198303 -0.434068500995636
0.30263158679008484 0.20694509148597717
0.31578946113586426 0.20694509148597717
0.32894736528396606 0.20694509148597717
0.34210526943206787 0.20694509148597717
0.3552631735801697 0.20694509148597717
0.3684210479259491 0.20694509148597717
0.3815789520740509 0.20694509148597717
0.3947368562221527 -0.14828719198703766
0.40789473056793213 -0.14828719198703766
0.42105263471603394 -0.14828719198703766
0.43421053886413574 -0.03378695622086525
0.44736841320991516 -0.03378695622086525
0.46052631735801697 -0.03378695622086525
0.4736842215061188 -0.03378695622086525
0.4868420958518982 -0.03378695622086525
0.5 0.1820741444826126
0.5131579041481018 0.1820741444826126
0.5263158082962036 0.1820741444826126
0.5394736528396606 0.0441107451915741
0.5526315569877625 0.0441107451915741
0.5657894611358643 0.0441107451915741
0.5789473652839661 0.0441107451915741
0.5921052694320679 0.0441107451915741
0.6052631735801697 0.0441107451915741
0.6184210777282715 0.0441107451915741
0.6315789222717285 -0.07226654142141342
0.6447368264198303 -0.07226654142141342
0.6578947305679321 -0.07226654142141342
0.6710526347160339 -0.03801032528281212
0.6842105388641357 -0.03801032528281212
0.6973684430122375 -0.03801032528281212
0.7105262875556946 -0.03801032528281212
0.7236841917037964 -0.03801032528281212
0.7368420958518982 0.023932425305247307
0.75 0.023932425305247307
0.7631579041481018 0.023932425305247307
0.7763158082962036 -0.006100422237068415
0.7894736528396606 -0.006100422237068415
0.8026315569877625 0.019709056243300438
0.8157894611358643 0.019709056243300438
0.8289473652839661 0.019709056243300438
0.8421052694320679 0.019709056243300438
0.8552631735801697 0.019709056243300438
0.8684210777282715 0.019239792600274086
0.8815789222717285 0.019239792600274086
0.8947368264198303 0.019239792600274086
0.9078947305679321 0.019239792600274086
0.9210526347160339 0.019239792600274086
0.9342105388641357 0.019239792600274086
0.9473684430122375 0.019239792600274086
0.9605262875556946 0.019239792600274086
0.9736841917037964 0.019239792600274086
0.9868420958518982 0.019239792600274086
1.0 0.019239792600274086

==> includes/tikz/data/vit-input-perturb.dat <==
0 1 0
1.0 0.8315613175234864 0.009415973859914065
2.0 0.6393324308455115 0.01253615318066667
3.0 0.5042222566544885 0.013381772109866907
4.0 0.2741245596294363 0.009002548284287601
5.0 0.05309217608298539 0.0016671326496840828
6.0 0.0051651797364300625 0.00017502102522932127

==> includes/tikz/data/vit-multitarget.dat <==
1 0.954
2 0.5569999999999999
3 0.473
4 0.32999999999999996
5 0.177

==> includes/tikz/data/vit-sample.dat <==
0.0 -0.5347222089767456
0.0071428571827709675 0.8402777910232544
0.014285714365541935 0.8402777910232544
0.02142857201397419 0.8402777910232544
0.02857142873108387 0.8888888955116272
0.0357142873108387 0.8888888955116272
0.04285714402794838 0.8888888955116272
0.05000000074505806 0.9375
0.05714285746216774 0.9375
0.06428571790456772 0.9375
0.0714285746216774 0.9444444179534912
0.07857143133878708 0.9444444179534912
0.08571428805589676 0.9444444179534912
0.09285714477300644 0.9444444179534912
0.10000000149011612 0.9444444179534912
0.1071428582072258 1.0
0.11428571492433548 1.0
0.12142857164144516 1.0
0.12857143580913544 0.9722222089767456
0.13571429252624512 0.9722222089767456
0.1428571492433548 0.9722222089767456
0.15000000596046448 0.9652777910232544
0.15714286267757416 0.9652777910232544
0.16428571939468384 0.9652777910232544
0.17142857611179352 0.9652777910232544
0.1785714328289032 0.9652777910232544
0.18571428954601288 0.9166666865348816
0.19285714626312256 0.9166666865348816
0.20000000298023224 0.9166666865348816
0.20714285969734192 0.9444444179534912
0.2142857164144516 0.9444444179534912
0.22142857313156128 0.9444444179534912
0.22857142984867096 0.9097222089767456
0.23571428656578064 0.9097222089767456
0.24285714328289032 0.9097222089767456
0.25 0.9097222089767456
0.2571428716182709 0.9097222089767456
0.26428571343421936 0.9236111044883728
0.27142858505249023 0.9236111044883728
0.2785714268684387 0.9236111044883728
0.2857142984867096 0.9583333134651184
0.2928571403026581 0.9583333134651184
0.30000001192092896 0.9583333134651184
0.30714285373687744 0.9583333134651184
0.3142857253551483 0.9583333134651184
0.3214285671710968 0.9583333134651184
0.3285714387893677 0.9583333134651184
0.33571428060531616 0.9583333134651184
0.34285715222358704 0.9305555820465088
0.3499999940395355 0.9305555820465088
0.3571428656578064 0.9305555820465088
0.3642857074737549 0.9305555820465088
0.37142857909202576 0.9305555820465088
0.37857142090797424 0.9305555820465088
0.3857142925262451 0.9513888955116272
0.3928571343421936 0.9513888955116272
0.4000000059604645 0.9513888955116272
0.40714284777641296 0.9513888955116272
0.41428571939468384 0.9513888955116272
0.4214285612106323 0.9305555820465088
0.4285714328289032 0.9305555820465088
0.4357142746448517 0.9305555820465088
0.44285714626312256 0.8819444179534912
0.44999998807907104 0.8819444179534912
0.4571428596973419 0.8819444179534912
0.4642857313156128 0.9166666865348816
0.4714285731315613 0.9166666865348816
0.47857144474983215 0.9166666865348816
0.48571428656578064 0.9166666865348816
0.4928571581840515 0.9166666865348816
0.5 0.8888888955116272
0.5071428418159485 0.8888888955116272
0.514285683631897 0.8888888955116272
0.5214285850524902 0.9305555820465088
0.5285714268684387 0.9305555820465088
0.5357142686843872 0.9305555820465088
0.5428571701049805 0.9097222089767456
0.550000011920929 0.9097222089767456
0.5571428537368774 0.9097222089767456
0.5642856955528259 0.9097222089767456
0.5714285969734192 0.9097222089767456
0.5785714387893677 0.9097222089767456
0.5857142806053162 0.9097222089767456
0.5928571224212646 0.9097222089767456
0.6000000238418579 0.9444444179534912
0.6071428656578064 0.9444444179534912
0.6142857074737549 0.9444444179534912
0.6214285492897034 0.9791666865348816
0.6285714507102966 0.9791666865348816
0.6357142925262451 0.9791666865348816
0.6428571343421936 0.9791666865348816
0.6499999761581421 0.9791666865348816
0.6571428775787354 0.9236111044883728
0.6642857193946838 0.9236111044883728
0.6714285612106323 0.9236111044883728
0.6785714030265808 0.9652777910232544
0.6857143044471741 0.9652777910232544
0.6928571462631226 0.9652777910232544
0.699999988079071 0.9583333134651184
0.7071428298950195 0.9583333134651184
0.7142857313156128 0.9583333134651184
0.7214285731315613 0.9583333134651184
0.7285714149475098 0.9583333134651184
0.7357142567634583 0.9305555820465088
0.7428571581840515 0.9305555820465088
0.75 0.9305555820465088
0.7571428418159485 0.9444444179534912
0.764285683631897 0.9444444179534912
0.7714285850524902 0.9444444179534912
0.7785714268684387 0.9375
0.7857142686843872 0.9375
0.7928571701049805 0.9375
0.800000011920929 0.9375
0.8071428537368774 0.9375
0.8142856955528259 0.9027777910232544
0.8214285969734192 0.9027777910232544
0.8285714387893677 0.9027777910232544
0.8357142806053162 0.9444444179534912
0.8428571224212646 0.9444444179534912
0.8500000238418579 0.9444444179534912
0.8571428656578064 0.9236111044883728
0.8642857074737549 0.9236111044883728
0.8714285492897034 0.9236111044883728
0.8785714507102966 0.9236111044883728
0.8857142925262451 0.9236111044883728
0.8928571343421936 0.9027777910232544
0.8999999761581421 0.9027777910232544
0.9071428775787354 0.9027777910232544
0.9142857193946838 0.9305555820465088
0.9214285612106323 0.9305555820465088
0.9285714030265808 0.9305555820465088
0.9357143044471741 0.9305555820465088
0.9428571462631226 0.9305555820465088
0.949999988079071 0.9305555820465088
0.9571428298950195 0.9305555820465088
0.9642857313156128 0.9305555820465088
0.9714285731315613 0.9305555820465088
0.9785714149475098 0.9305555820465088
0.9857142567634583 0.9305555820465088
0.9928571581840515 0.9305555820465088
1.0 0.9305555820465088
